A Two-month, Galaxy-targeted NIR Follow-up of the Sub-solar-mass Gravitational Wave Candidate S251112cm: Probing Electromagnetic Counterpart Scenarios

S251112cm is a nearby ($93 \pm 27$~Mpc) compact-binary merger candidate with a high inferred probability that at least one component is below $1\,M_\odot$. This event provides a rare test case for electromagnetic follow-up of a theoretically predicted but unconfirmed sub-solar-mass merger candidate. Motivated by scenarios predicting NIR-bright emission over weeks to months, we carried out a deep, galaxy-targeted UKIRT $J$-band campaign over approximately two months, prioritizing host candidates by a ranking that combines the three-dimensional localization probability with WISE W1 luminosity as a stellar-mass proxy. Of $\sim9000$ candidate hosts, we monitored 59, corresponding to 7.7\% of the cumulative weighted host prior. Difference imaging reveals no convincing transient down to typical depths of $J\sim22$--23~mag (AB). At this distance, both a Type~Ic-BL supernova template and an AT\,2017gfo-like KN template---including time-shifted variants up to $\Delta t \sim 60$~days---would have remained above our median depth for multiple epochs within the monitored hosts. Comparison with a canonical KN model grid, summarized through conditional weighted consistent-fraction maps, shows that bright configurations with high dynamical and wind-ejecta masses are strongly disfavored, while less luminous configurations remain largely permissible. While these constraints are host-limited and do not constitute an event-wide exclusion, this campaign provides the first empirical case study of long-baseline, deep NIR follow-up for a sub-solar-mass merger GW class and demonstrates a host-weighted framework applicable to future galaxy-targeted campaigns.

==> table1.txt <==
Title: A Two-month, Galaxy-targeted NIR Follow-up of the Sub-solar-mass Gravitational Wave Candidate S251112cm: Probing Electromagnetic Counterpart Scenarios
Authors: Paek G.S.H., Olivares E. F., Hoogendam W.B.
Table: Summary of targeted NIR observations for monitored hosts
================================================================================
Byte-by-byte Description of file: table.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label      Explanations
--------------------------------------------------------------------------------
   1-  5 A5     ---     RankName   Target host galaxy rank identifier
   7- 12 F6.3   d       DeltaT     Time elapsed since the GW trigger epoch (delt)
  14- 19 F6.3   mag     Depth5     Median 5-sigma limiting AB magnitude in J-band
  21- 25 F5.3   arcsec  Seeing     Measured astronomical seeing during epoch
--------------------------------------------------------------------------------

G0001 3.462 22.508 1.389
G0001 60.824 22.804 1.296
G0001 14.894 21.844 1.082
G0001 40.917 22.493 1.391
G0001 11.945 22.4 1.491
G0001 20.863 22.133 1.471
G0001 34.929 22.396 1.347
G0001 65.778 21.972 1.736
G0002 36.644 22.083 1.341
G0002 4.173 21.896 1.356
G0002 19.604 21.709 1.219
G0002 12.838 22.524 1.24
G0002 27.591 22.094 1.331
G0003 61.965 22.477 1.553
G0003 40.866 22.223 1.465
G0003 20.958 22.403 1.321
G0003 13.961 22.298 1.408
G0003 34.887 22.311 1.35
G0003 12.016 22.234 1.398
G0004 11.442 21.755 0.972
G0004 39.85 22.228 1.434
G0004 13.912 22.39 1.458
G0004 35.921 22.382 1.501
G0004 21.873 22.278 1.632
G0004 62.315 22.605 1.618
G0006 10.988 21.389 0.94
G0006 49.906 22.663 1.555
G0006 36.842 22.094 1.477
G0006 13.414 22.766 1.394
G0006 19.94 21.822 1.076
G0006 63.798 21.444 1.534
G0006 26.898 22.49 1.351
G0006 3.974 22.173 1.319
G0007 26.951 22.502 1.407
G0007 49.977 22.623 1.474
G0007 65.839 22.027 1.65
G0007 36.888 22.223 1.466
G0008 12.838 22.507 1.225
G0008 27.591 22.113 1.33
G0008 36.644 22.081 1.34
G0008 4.173 21.927 1.355
G0008 19.604 21.719 1.189
G0009 19.555 20.778 0.918
G0009 14.073 21.623 1.02
G0009 11.253 21.82 1.284
G0009 3.57 21.458 1.448
G0009 4.632 21.784 1.235
G0009 27.641 22.067 1.42
G0009 37.581 22.033 1.394
G0010 50.568 21.644 1.786
G0010 27.618 22.046 1.471
G0010 12.621 22.072 1.338
G0010 4.194 22.25 1.402
G0010 11.58 21.886 1.667
G0010 55.566 21.646 1.852
G0010 20.114 22.084 1.302
G0010 38.607 21.019 0.935
G0010 13.674 22.167 1.399
G0012 20.911 22.332 1.331
G0012 35.864 22.236 1.582
G0012 12.444 22.766 1.434
G0012 39.889 22.351 1.395
G0012 65.941 22.169 1.359
G0012 60.765 22.285 1.571
G0016 65.941 22.18 1.349
G0016 12.444 22.779 1.422
G0016 20.911 22.363 1.327
G0016 35.864 22.253 1.568
G0016 60.765 22.3 1.58
G0016 39.889 22.356 1.386
G0018 14.894 21.851 1.082
G0018 34.929 22.403 1.352
G0018 65.778 21.995 1.718
G0018 20.863 22.146 1.466
G0018 60.824 22.795 1.296
G0018 11.945 22.398 1.485
G0018 3.462 22.506 1.382
G0018 40.917 22.498 1.401
G0020 12.862 22.326 1.462
G0020 26.853 22.264 1.481
G0020 63.769 22.214 1.586
G0020 0.957 21.481 1.493
G0020 19.885 21.833 1.171
G0020 37.97 22.307 1.458
G0020 49.879 22.585 1.539
G0021 28.555 21.777 1.425
G0021 38.559 20.471 0.892
G0021 20.63 22.201 1.233
G0021 4.694 21.805 1.411
G0021 11.683 22.158 1.412
G0022 14.942 21.799 1.217
G0022 41.844 19.692 1.37
G0022 2.953 21.754 1.539
G0022 34.832 22.141 1.447
G0022 21.922 22.475 1.55
G0022 62.766 21.922 1.571
G0042 13.912 22.551 1.518
G0042 21.873 22.592 1.663
G0042 10.961 21.591 0.969
G0109 3.462 22.664 1.391
G0109 40.917 22.614 1.401
G0109 60.824 22.924 1.312
G0109 14.894 22.037 1.169
G0109 65.778 22.048 1.761
G0109 11.945 22.515 1.497
G0109 20.863 22.15 1.501
G0109 34.929 22.492 1.332
G0824 12.015 22.035 1.302
G0824 61.965 22.419 1.522
G0824 34.887 22.243 1.353
G0824 20.958 22.324 1.274
G0824 40.866 22.068 1.443
G0824 13.961 22.078 1.376
G0832 26.951 22.535 1.39
G0832 65.839 22.068 1.676
G0832 49.977 22.669 1.473
G0832 36.888 22.247 1.505
G0896 49.977 22.654 1.476
G0896 26.951 22.542 1.402
G0896 36.888 22.317 1.459
G0896 65.839 22.039 1.641
G1530 11.58 22.026 1.627
G1530 38.607 21.284 0.851
G1530 20.114 22.216 1.268
G1530 50.568 21.711 1.828
G1530 13.674 22.253 1.384
G1530 55.566 21.658 1.869
G1530 4.194 22.352 1.401
G1530 12.621 22.18 1.333
G1530 27.618 22.176 1.446
G1569 40.917 22.484 1.419
G1569 60.824 22.77 1.327
G1569 65.778 22.044 1.699
G1569 11.945 22.401 1.511
G1569 34.929 22.383 1.378
G1569 14.894 21.886 1.056
G1569 20.863 22.123 1.483
G1569 3.462 22.518 1.383
G1708 65.839 22.165 1.708
G1708 49.977 22.749 1.492
G1708 26.951 22.601 1.434
G1708 36.888 22.378 1.473
G2066 34.929 22.443 1.339
G2066 20.863 22.187 1.482
G2066 11.945 22.494 1.471
G2066 3.462 22.551 1.412
G2066 40.917 22.542 1.403
G2066 60.824 22.86 1.29
G2066 65.778 22.067 1.737
G2066 14.894 21.953 1.174
G2336 27.591 22.131 1.339
G2336 11.659 22.178 1.448
G2336 14.114 21.954 1.017
G2336 4.663 21.042 1.145
G2336 19.604 21.764 1.198
G2336 36.644 22.158 1.285
G2336 3.581 21.66 1.356
G2682 12.025 21.133 1.148
G2739 19.604 21.331 1.128
G2739 27.591 22.204 1.307
G2739 4.173 21.867 1.351
G2739 12.838 22.569 1.337
G2739 36.644 22.18 1.312
G2817 36.644 22.245 1.305
G2817 27.591 22.229 1.316
G2817 19.604 21.428 1.136
G2817 12.838 22.742 1.25
G2817 4.143 22.533 1.39
G2867 61.965 22.479 1.557
G2867 34.887 22.32 1.348
G2867 12.016 22.181 1.395
G2867 40.866 22.25 1.473
G2867 13.961 22.325 1.407
G2867 20.958 22.42 1.322
G2917 11.58 21.979 1.701
G2917 12.621 22.16 1.427
G2917 13.674 22.279 1.509
G2917 27.618 22.117 1.577
G2917 50.568 21.749 1.771
G2917 55.566 21.805 1.9
G2917 20.114 22.2 1.403
G2917 38.607 21.39 1.081
G2917 4.194 22.325 1.502
G2930 36.888 22.298 1.478
G2930 49.977 22.701 1.473
G2930 65.839 22.061 1.61
G2930 26.951 22.616 1.39
G3104 4.656 20.862 0.981
G3243 26.951 22.518 1.399
G3243 36.888 22.267 1.472
G3243 65.839 22.056 1.624
G3243 49.977 22.653 1.49
G3394 36.888 22.377 1.488
G3394 49.977 22.763 1.507
G3394 26.951 22.612 1.433
G3394 65.839 22.154 1.734
G3550 19.555 20.808 0.926
G3550 11.253 21.846 1.228
G3550 4.632 21.89 1.227
G3550 27.641 22.114 1.443
G3550 3.57 21.505 1.441
G3550 14.073 21.686 0.992
G3550 37.581 22.093 1.396
G3703 49.977 22.488 1.456
G3703 26.951 22.383 1.417
G3703 65.839 21.807 1.699
G3703 36.888 22.182 1.471
G3712 3.462 22.652 1.414
G3712 11.945 22.558 1.51
G3712 60.824 22.917 1.263
G3712 14.894 22.027 1.452
G3712 65.778 22.203 1.722
G3712 40.917 22.62 1.378
G3712 34.929 22.523 1.301
G3712 20.863 22.301 1.53
G3717 49.977 22.663 1.489
G3717 36.888 22.276 1.494
G3717 65.839 22.059 1.651
G3717 26.951 22.515 1.399
G4281 36.888 22.291 1.532
G4281 26.951 22.564 1.469
G4281 49.977 22.671 1.573
G4281 65.839 22.003 1.767
G4461 4.194 22.3 1.406
G4461 13.674 22.195 1.393
G4461 20.114 22.1 1.298
G4461 38.607 21.037 0.923
G4461 27.618 22.069 1.483
G4461 12.621 22.095 1.328
G4461 50.568 21.684 1.848
G4461 55.566 21.727 1.793
G4461 11.58 21.894 1.674
G4896 36.888 22.28 1.489
G4896 26.951 22.52 1.405
G4896 65.839 22.064 1.691
G4896 49.977 22.682 1.458
G5066 62.766 22.125 1.55
G5066 34.832 22.372 1.377
G5066 14.942 22.05 1.338
G5066 2.953 21.942 1.511
G5066 41.844 19.886 1.401
G5066 21.922 22.656 1.522
G5237 36.888 22.288 1.472
G5237 65.839 22.06 1.683
G5237 49.977 22.659 1.494
G5237 26.951 22.524 1.4
G6315 65.778 22.002 1.714
G6315 3.462 22.486 1.382
G6315 34.929 22.392 1.347
G6315 14.894 21.843 1.102
G6315 11.945 22.382 1.496
G6315 60.824 22.803 1.303
G6315 20.863 22.133 1.48
G6315 40.917 22.484 1.394
G6577 11.945 22.391 1.473
G6577 34.929 22.402 1.351
G6577 60.824 22.782 1.295
G6577 20.863 22.145 1.472
G6577 40.917 22.492 1.402
G6577 14.894 21.838 1.08
G6577 3.462 22.496 1.387
G6577 65.778 21.988 1.735
G6602 65.778 22.007 1.706
G6602 40.917 22.493 1.401
G6602 11.945 22.395 1.493
G6602 60.824 22.813 1.308
G6602 34.929 22.4 1.343
G6602 20.863 22.144 1.467
G6602 3.462 22.507 1.365
G6602 14.894 21.864 1.081
G6662 36.888 22.231 1.486
G6662 65.839 22.039 1.672
G6662 49.977 22.657 1.463
G6662 26.951 22.501 1.404
G6671 4.656 20.867 1.009
G6697 36.888 22.236 1.483
G6697 26.951 22.551 1.398
G6697 65.839 22.008 1.714
G6697 49.977 22.62 1.485
G6698 3.57 21.485 1.44
G6698 4.632 21.792 1.235
G6698 19.555 20.772 0.912
G6698 27.641 22.061 1.434
G6698 11.253 21.819 1.296
G6698 14.073 21.649 1.017
G6698 37.581 22.033 1.381
G6908 21.922 22.521 1.555
G6908 14.942 21.885 1.14
G6908 2.953 21.848 1.508
G6908 62.766 22.007 1.547
G6908 41.844 19.76 1.417
G6908 34.832 22.187 1.464
G7278 27.591 22.106 1.345
G7278 4.173 21.941 1.35
G7278 19.604 21.722 1.255
G7278 12.838 22.523 1.227
G7278 36.644 22.085 1.341
G7951 12.838 22.721 1.288
G7951 36.644 22.181 1.285
G7951 4.173 22.037 1.344
G7951 27.591 22.219 1.306
G7951 19.604 21.344 1.129
G8025 49.977 22.518 1.448
G8025 26.951 22.428 1.408
G8025 36.888 22.205 1.456
G8025 65.839 21.733 1.674
G8510 27.591 22.098 1.34
G8510 4.173 21.892 1.348
G8510 36.644 22.075 1.348
G8510 19.604 21.715 1.23
G8510 12.838 22.538 1.236
G8708 12.838 22.522 1.232
G8708 27.591 22.097 1.336
G8708 4.173 21.899 1.343
G8708 36.644 22.073 1.341
G8708 19.604 21.724 1.233
G8742 19.885 21.788 1.149
G8742 37.97 22.431 1.374
G8742 26.853 22.362 1.426
G8742 49.879 22.7 1.448
G8742 63.769 22.311 1.542
G8742 12.862 22.379 1.498
G8742 0.957 21.504 1.504
G8787 60.824 22.803 1.294
G8787 14.894 21.844 1.085
G8787 40.917 22.494 1.41
G8787 65.778 22.001 1.721
G8787 3.462 22.546 1.371
G8787 34.929 22.408 1.341
G8787 20.863 22.14 1.485
G8787 11.945 22.406 1.492
G8873 26.951 22.502 1.407
G8873 65.839 22.027 1.65
G8873 36.888 22.223 1.466
G8873 49.977 22.623 1.474

